Dropout Model Evaluation in MOOCs

The field of learning analytics needs to adopt a more rigorous approach for predictive model evaluation that matches the complex practice of model-building. In this work, we present a procedure to statistically test hypotheses about model performance which goes beyond the state-of-the-practice in the community to analyze both algorithms and feature extraction methods from raw data. We apply this method to a series of algorithms and feature sets derived from a large sample of Massive Open Online Courses (MOOCs). While a complete comparison of all potential modeling approaches is beyond the scope of this paper, we show that this approach reveals a large gap in dropout prediction performance between forum-, assignment-, and clickstream-based feature extraction methods, where the latter is significantly better than the former two, which are in turn indistinguishable from one another. This work has methodological implications for evaluating predictive or AI-based models of student success, and practical implications for the design and targeting of at-risk student models and interventions.

==> edm_reviews.txt <==


----------------------- REVIEW 1 ---------------------
PAPER: 57
TITLE: Moving MOOC Modeling Forward: A Statistical Framework for Dropout Model Evaluation in MOOCs
AUTHORS: Josh Gardner and Christopher Brooks

Overall evaluation: -1 (weak reject)
Reviewer's confidence: 5 (expert)
Relevance to EDM: 3 (fair)
Novelty: 2 (low)
Significance: 3 (fair)
Related Work: 2 (low)
Technical Soundness: 3 (fair)
Presentation: 4 (good)
Reproducibility: 4 (good)
Best Paper Candidate: 1 (no)

----------- Overall evaluation -----------
The paper tackles the problem of dropout prediction in MOOCs and comes up with a statistical framework to compare across different models. However, the authors leave many key works in this space and do not discuss all the dropout prediction models. While there is a huge amount of dropout in MOOC courses, predicting whether students got what they wanted from the course is a more meaningful model than dropout prediction, as MOOC students often do not intend to stay for the entire course. Comparing across features in the different models is helpful but since there are many many models in this space and the authors fail to include all of them in their comparison, their approach carries little weight. Also, there are many works that look beyond dropout prediction, which use a very diverse set of features and also perform a detailed feature analysis. I would really recommend that the authors perform a more thorough literature review.  Though their statistical analysis is a good id!
 ea, expanding the models and features and considering more important problems than dropout will be more interesting.


----------------------- REVIEW 2 ---------------------
PAPER: 57
TITLE: Moving MOOC Modeling Forward: A Statistical Framework for Dropout Model Evaluation in MOOCs
AUTHORS: Josh Gardner and Christopher Brooks

Overall evaluation: -1 (weak reject)
Reviewer's confidence: 4 (high)
Relevance to EDM: 4 (good)
Novelty: 3 (fair)
Significance: 3 (fair)
Related Work: 4 (good)
Technical Soundness: 3 (fair)
Presentation: 3 (fair)
Reproducibility: 4 (good)
Best Paper Candidate: 1 (no)

----------- Overall evaluation -----------
It is not obvious the contribution of the paper.
For example, there are nonparametric tests for multiple algorithms comparisons such as:
S. García, A. Fernández, J. Luengo, F. Herrera, Advanced nonparametric tests for multiple comparisons in the design of experiments in computational intelligence and data mining: Experimental Analysis of Power. Information Sciences 180 (2010) 2044–2064.

The authors use only two classifiers for their experiments with different input. I do not think that the authors propose a novel nonparametric test for educational data mining.

I think that their study would be useful if they implemented a tool such as STAC (I. Rodríguez-Fdez, A. Canosa, M. Mucientes, A. Bugarín, STAC: a web platform for the comparison of algorithms using statistical tests, in:Proceedings of the 2015 IEEE International Conference on Fuzzy Systems (FUZZ-IEEE), 2015.) in a MOOC Learning Environment.


----------------------- REVIEW 3 ---------------------
PAPER: 57
TITLE: Moving MOOC Modeling Forward: A Statistical Framework for Dropout Model Evaluation in MOOCs
AUTHORS: Josh Gardner and Christopher Brooks

Overall evaluation: 2 (accept)
Reviewer's confidence: 4 (high)
Relevance to EDM: 5 (excellent)
Novelty: 4 (good)
Significance: 4 (good)
Related Work: 5 (excellent)
Technical Soundness: 5 (excellent)
Presentation: 5 (excellent)
Reproducibility: 5 (excellent)
Best Paper Candidate: 1 (no)

----------- Overall evaluation -----------
In general, it is a good paper and a good fit for EDM conference. One of the shortcomings is a lack of focus and consistency between title, abstract and introduction - the paper "argues that the field of educational data needs to adopt a set of practices..." and makes "three contributions to that end". If the title promises statistical framework, this wording does not occur in abstract. The introduction is also presenting very many different things which the paper is demonstrating and contributing, but it feels very hectic. All problems of the world (or even MOOC modeling) cannot be solved with one paper and the main message should be clear for the reader.

Occasionally it feels it's packed with all great ideas which came while writing and are related - but it lacks a systematic story-telling approach.

Paper continues with related work, which is good and after that explains methodology and experiment design. I find the feature set to be an interesting categorization and contribution.

Conclusion highlights contributions: methodological findings, analysis and on specific level: effective predictors (not 100% consistent with abstract & intro).

I would accept the paper to EDM, because there are lots of interesting insights, but the paper is really hard to read. Not from this field exactly, but a recommended reading:

https://www.cs.ubc.ca/labs/imager/tr/2008/pitfalls/pitfalls.pdf


-------------------------  METAREVIEW  ------------------------
PAPER: 57
TITLE: Moving MOOC Modeling Forward: A Statistical Framework for Dropout Model Evaluation in MOOCs

This paper proposes a statistical framework for evaluating predictive models for MOOC learners.

The three reviewers provide useful recomendations about to improve the work. But also authors only use data from 5 courses and 2 standard classification algorithms.  It is necessary that authors use a more wide range of courses and algorithms in order to can obtain good conclusions to can claim about the statistically significant of the available data.

Authors only propose to use a Friedman and Nemenyi testing procedure. However, there are other statistical procedures/tests such as Holm, Hochberg, Hommel, Shaffer, Bergmann, Iman&Davenport, Wilconxon, etc. They have to justify why they only use a Friedman and Nemenyi testing procedure as statistical framework instead of using a wide range of testing procecures.

Finally, authors claim "the lack of adoption of statistical techniques for model evaluation in EDM". However, it is not true and there are some EDM works that have used similar statistical procedures such as:

Juan Luis Olmo, Cristóbal Romero, Eva Gibaja, Sebastián Ventura. Improving Meta-learning for Algorithm Selection by Using Multi-label Classification: A Case of Study with Educational Data Sets. International Journal of Computational Intelligence Systems. Vol. 8. No. 6. 2015. 1144-1164.
